Well conditioned ptychograpic imaging via lost subspace completion

Ptychography, a special case of the phase retrieval problem, is a popular method in modern imaging. Its measurements are based on the shifts of a locally supported window function. In general, direct recovery of an object from such measurements is known to be an ill-posed problem. Although for some windows the conditioning can be controlled, for a number of important cases it is not possible, for instance for Gaussian windows. In this paper we develop a subspace completion algorithm, which enables stable reconstruction for a much wider choice of windows, including Gaussian windows. The combination with a regularization technique leads to improved conditioning and better noise robustness.

==> pictures/datasets/custom_d256_delta8.csv <==
snr yvalue_1 yvalue_2 yvalue_3 yvalue_4 yvalue_5 yvalue_6
10 0.711591715322281 0.987218819745216 0.986464478263664 0.984629476905118 0.979069160927312 0.968821979410792
20 0.560378993308752 0.992339728947532 0.973593393337224 0.919658255231206 0.830011498943033 0.948587168786129
30 0.571673116154083 0.932748414360217 0.675424177199682 0.47042204013936 0.329301639285086 0.941783439926965
40 0.483917121049352 0.657856015418865 0.275967761293922 0.19025808712598 0.163680999319153 0.930561553947278
50 0.536242009941586 0.311852592512431 0.0854922005984607 0.0803286571054584 0.114567761108849 0.94389956962557
60 0.511360509732882 0.0984848464525303 0.0340305783482677 0.0587119084829911 0.104327860439394 0.940425022874507
70 0.500898551622928 0.0414322232202078 0.0169283154485072 0.0522252908529964 0.105198761823031 0.925682782445073
80 0.494982687503811 0.0177994402407269 0.0122171557242184 0.0507657820732135 0.100285703061803 0.943261069561631
90 0.545633351707729 0.00757327231048168 0.0119068564933247 0.0587232414854192 0.108661716754787 0.947785563842507


==> pictures/datasets/custom_d63_delta8_BlockPR.csv <==
snr yvalue_1 yvalue_2
10 0.973573115063671 0.973573115063668
20 0.927207184624589 0.927207184624594
30 0.544677957759623 0.544677957759627
40 0.244260770458522 0.244260770458524
50 0.0915632849641596 0.0915632849641602
60 0.0352062319515453 0.0352062319515445
70 0.0143279970780144 0.0143279970780151
80 0.00456321184774499 0.00456321184774497
90 0.00160191209135475 0.00160191209135192


==> pictures/datasets/custom_d64_delta8.csv <==
snr yvalue_1 yvalue_2 yvalue_3 yvalue_4 yvalue_5 yvalue_6
10 0.266706351515475 0.977095411769633 0.974209256537217 0.96129563296446 0.937285690069935 0.85622900066405
20 0.0865696534651663 0.904592891970383 0.858283335733397 0.687579800107547 0.54116234160092 0.735605998604698
30 0.0286706630283038 0.529000083859562 0.399359108601869 0.265003255639643 0.191506949955615 0.743240043730147
40 0.0137891298638884 0.312703399961198 0.146269150876282 0.108594070688556 0.0945661572571045 0.744685585416177
50 0.0119098898127851 0.140007814724665 0.0531782410597256 0.0514798024047636 0.0742803547376928 0.723238810674473
60 0.0104477219152357 0.0526609233120326 0.0193601150485378 0.0361810514758623 0.0729620815523396 0.725193619879031
70 0.0128701684806216 0.0220213961570588 0.00942995574830286 0.0345491079169795 0.0692733690671524 0.735798707430471
80 0.0106519639567322 0.00851220886616754 0.00634043052020384 0.0339045588790219 0.072408439186616 0.723169708264394
90 0.0114523474938402 0.00278109737502537 0.00528501425378402 0.0331497221382136 0.0705873376933293 0.717817326477515


==> pictures/datasets/custom_d64_delta8_BlockPR.csv <==
snr yvalue_1 yvalue_2
10 0.974676960688334 0.981968625072822
20 0.908015795283611 0.984516652790239
30 0.528175756624445 0.959708756762694
40 0.313993317181344 0.863145246359359
50 0.137030816073472 0.668833174214194
60 0.0558431507965042 0.588162605750651
70 0.0214662888336961 0.56035245011924
80 0.00820896232400856 0.561312289188456
90 0.00294576732885443 0.561360539413225


==> pictures/datasets/expdecay_d64_delta8.csv <==
snr yvalue_1 yvalue_2 yvalue_3
10 0.779949978480114 0.900735189029905 0.950048426530061
20 0.48873674902571 0.729444001943426 0.886751047682661
30 0.367122687003984 0.538815409869319 0.671591954965584
40 0.284442903956315 0.281183034587695 0.315102572628103
50 0.246898240440721 0.0597010885384157 0.149490815363145
60 0.264111149159644 0.0142608409506193 0.0776252833418338
70 0.265509234258211 0.00548057008303089 0.0323736607513562
80 0.251695004041353 0.00152461037354341 0.0143467006674231
90 0.252045772305369 0.000517638155542109 0.00565632867194768

